Low-ionization structures in planetary nebulae -- III. The statistical analysis of physico-chemical parameters and excitation mechanisms

Nearly 30 years after the first detailed studies of low-ionization structures (LISs) in planetary nebulae (PNe), we perform a statistical analysis of their physical, chemical and excitation properties, by collecting published data in the literature. The analysis was made through the contrast between LISs and high-ionization structures -- rims or shells -- for a large sample of PNe, in order to highlight significant differences between these structures. Our motivation was to find robust results based on the largest sample of LISs gathered so far. (i) Indeed, LISs have lower electron densities (N$_{e}$[S~II]) than the rims/shells. (ii) The nitrogen electron temperatures (T$_{e}$[N~II]) are similar between the two groups, while a bimodal distribution is observed for the T$_{e}$ based on [O~III] of the rims/shells, although the high- and low-ionization structures have T$_{e}$[O~III] of similar median values. (iii) No significant variations are observed in total abundances of He, N, O, Ne, Ar, Cl and S between the two groups. (iv) Through the analysis of several diagnostic diagrams, LISs are separated from rims/shells in terms of excitation. From two large grids of photoionization and shock models, we show that there is an important overlap between both mechanisms, particularly when low-ionization line-ratios are concerned. We found a good tracer of high-velocity shocks, as well as an indicator of high- and low-velocity shocks that depends on temperature-sensitive line ratios. In conclusion, both excitation mechanisms could be present, however shocks cannot be the main source of excitation for most of the LISs of PNe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
